A Stable Weighted Residual Finite Element Formulation for the Simulation of Linear Moving Conductor Problems

The finite element method is one of the widely employed numerical techniques in electrical engineering for the study of electric and magnetic fields. When applied to the moving conductor problems, the finite element method is known to have numerical oscillations in the solution. To resolve this, the upwinding techniques, which are developed for the transport equation are borrowed and directly employed for the magnetic induction equation. In this work, an alternative weighted residual formulation is explored for the simulation of the linear moving conductor problems. The formulation is parameter-free and the stability of the formulation is analytically studied for the 1D version of the moving conductor problem. Then the rate of convergence and the accuracy are illustrated with the help of several test cases in 1D as well as 2D. Subsequently, the stability of the formulation is demonstrated with a 3D moving conductor simulation.

==> ABSTRACT.txt <==
The finite element method is one of the widely employed numerical techniques in electrical engineering for the study of electric and magnetic fields. When applied to the moving conductor problems, the finite element method is known to have numerical oscillations in the solution. To resolve this, the upwinding techniques, which are developed for the transport equation are borrowed and directly employed for the magnetic induction equation. In this work, an alternative weighted residual formulation is explored for the simulation of the linear moving conductor problems. The formulation is parameter-free and the stability of the formulation is analytically studied for the 1D version of the moving conductor problem. Then the rate of convergence and the accuracy are illustrated with the help of several test cases in 1D as well as 2D. Subsequently, the stability of the formulation is demonstrated with a 3D moving conductor simulation.


==> Cover_Letter.txt <==
Dear Editor,

We are submitting the final files for the manuscript. We sincerely thank you for the valuable time and the review process.

The following minor changes are made:

i) "The formulation is parameter-free and" is added in the abstract. The same was already mentioned in the introduction and the conclusion.

ii) "In this, the second derivative term −d2Ay/dz2 of (1) is replaced with dbx/dz" is added below the equation (4), for better clarity.


Thank you very much.

Regards,
Sethupathy Subramanian & Sujata Bhowmick


==> Significance.txt <==

Significance Statement:
==================

 - The formulation is parameter-free and the stability of the formulation 
   is analytically shown in 1D.

 - The stability and the accuracy of the formulation is tested with various
   moving conductor test cases, both magnetic and non-magnetic in 1D, 2D, 
   and 3D.

 - Advantages over existing formulations:

     - The formulation is parameter-free and hence it does not need the 
       upwinding parameter for stability. The upwinded schemes often require
       non-linear and iterative ways to arrive at the correct solution.

     - The stability of the formulation is inherent, and it does not depend
       on how the source term is represented.


==> biography.txt <==
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{photo_ss1.jpg}}]{Sethupathy Subramanian}
received the masters and doctrate degrees in electrical engineering from IISc,
Bangalore, India in 2011 and 2017 respectively. He is currently pursuing his
graduate research at the Department of Physics and Astronomy, University of
Notre Dame, USA.

His research interests, pertinent to electrical engineering,
include computational electromagnetics, numerical stability,
finite element and edge element methods.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{sujata.jpg}}]{Sujata Bhowmick}
received the M.E. degree in electrical engineering from the IISc, Bengaluru, India, in 2011. She received the Ph.D. degree from the Department of Electronic Systems Engineering,
IISc, Bengaluru, India, in 2019.

Her research interests include power electronics for renewable resources, single-phase grid-connected power converters,
computational electromagnetics, finite element and
edge element methods.
\end{IEEEbiography}

